Imprints of the super-Eddington accretion on the quasar clustering

Super-Eddington mass accretion has been suggested as an efficient mechanism to grow supermassive black holes (SMBHs). We investigate the imprint left by the radiative efficiency of the super-Eddington accretion process on the clustering of quasars using a new semi-analytic model of galaxy and quasar formation based on large-volume cosmological $N$-body simulations. Our model includes a simple model for the radiative efficiency of a quasar, which imitates the effect of photon trapping for a high mass accretion rate. We find that the model of radiative efficiency affects the relation between the quasar luminosity and the quasar host halo mass. The quasar host halo mass has only weak dependence on quasar luminosity when there is no upper limit for quasar luminosity. On the other hand, it has significant dependence on quasar luminosity when the quasar luminosity is limited by its Eddington luminosity. In the latter case, the quasar bias also depends on the quasar luminosity, and the quasar bias of bright quasars is in agreement with observations. Our results suggest that the quasar clustering studies can provide a constraint on the accretion disc model.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
% The files are as follows:
% readme.txt        this file
% mnras.cls          MNRAS LaTeX 2e class file
% mnras.bst            BibTeX style file
% ref.bib               
% paper.bbl         my bibliography file generated Bibtex
% paper.tex         main source file
% picture/          .eps and .png files

%
% Please typeset 'paper.tex' twice.
% 
